Asteroseismology of luminous red giants with Kepler. II. Dependence of mass loss on pulsations and radiation

Mass loss by red giants is an important process to understand the final stages of stellar evolution and the chemical enrichment of the interstellar medium. Mass-loss rates are thought to be controlled by pulsation-enhanced dust-driven outflows. Here we investigate the relationships between mass loss, pulsations, and radiation, using 3213 luminous Kepler red giants and 135000 ASAS-SN semiregulars and Miras. Mass-loss rates are traced by infrared colours using 2MASS and WISE and by observed-to-model WISE fluxes, and are also estimated using dust mass-loss rates from literature assuming a typical gas-to-dust mass ratio of 400. To specify the pulsations, we extract the period and height of the highest peak in the power spectrum of oscillation. Absolute magnitudes are obtained from the 2MASS Ks band and the Gaia DR2 parallaxes. Our results follow. (i) Substantial mass loss sets in at pulsation periods above ~60 and ~100 days, corresponding to Asymptotic-Giant-Branch stars at the base of the period-luminosity sequences C' and C. (ii) The mass-loss rate starts to rapidly increase in semiregulars for which the luminosity is just above the Red-Giant-Branch tip and gradually plateaus to a level similar to that of Miras. (iii) The mass-loss rates in Miras do not depend on luminosity, consistent with pulsation-enhanced dust-driven winds. (iv) The accumulated mass loss on the Red Giant Branch consistent with asteroseismic predictions reduces the masses of red-clump stars by 6.3%, less than the typical uncertainty on their asteroseismic masses. Thus mass loss is currently not a limitation of stellar age estimates for galactic archaeology studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
